Chiral superconductivity on a closed Klein bottle: a chirality wall and its Majorana seam spectrum

We study a spinless $\pi$-flux lattice superconductor whose normal-state momentum-space fundamental domain is a Klein bottle. Within this model, a glide lift and a hidden antiunitary symmetry independently force the Bogoliubov--de Gennes (BdG) Chern number to vanish. A diagonal pairing breaks the antiunitary obstruction exactly when its real part is nonzero; this is necessary, not sufficient, for a chiral phase. We derive explicit Pfaffians determining Chern parity and identify three analytic families of gap closings in a real-pairing section. For a chiral state on a closed real-space Klein bottle, the prescribed pairing and gluing produce a $\Delta C=2$ chirality wall. A translation-invariant unfolding resolves two co-propagating Majorana branches. Their finite-size levels depend on circumference and holonomy; the near-zero pair is lifted at first order by allowed local seam perturbations. A cut-cylinder control has the same low-energy channel count, so gluing reconnects existing gapless content. We also distinguish literal gluing from deck projection: particle--hole symmetry exchanges the deck eigenblocks, precluding their interpretation as independent BdG quotient Hamiltonians. Finite odd-frequency correlations track holonomy and local splitting, while cylinder and ordinary-wall controls show that their presence is not specific to Klein gluing. The contribution is a model-specific account of pairing compatibility, closed-surface seam spectra and finite correlations. The energy cost is evaluated for a fixed pairing background; neither a protected zero mode nor a self-consistent wall solution is claimed.

==> LICENSE.txt <==
Copyright 2026 Junhao (Eigen) Wang.

The original manuscript, supplement, figures and documentation in this
source bundle are licensed under Creative Commons Attribution 4.0
International (CC BY 4.0).

License: https://creativecommons.org/licenses/by/4.0/
Legal code: https://creativecommons.org/licenses/by/4.0/legalcode.en

Attribute the author and accompanying Paper 1 manuscript, link the license,
and indicate changes. External material retains its own applicable rights.
The separate reproducibility archive licenses original reproduction code
under MIT and retains third-party dependency notices.


==> README.txt <==
PAPER 1 - ARXIV REVISION SOURCE, 5 NOVEMBER 2026

Chiral superconductivity on a closed Klein bottle:
a chirality wall and its Majorana seam spectrum
Junhao (Eigen) Wang

Compile from this directory, with main.tex first and supplement.tex second.
Both use pdfLaTeX. The 00README.json file records that compilation order.
main.bbl is supplied; references.bib and all 17 figure PDFs are included.
Run pdfLaTeX with shell escape disabled until references converge:

  pdflatex -interaction=nonstopmode -halt-on-error -no-shell-escape main.tex
  pdflatex -interaction=nonstopmode -halt-on-error -no-shell-escape main.tex
  pdflatex -interaction=nonstopmode -halt-on-error -no-shell-escape supplement.tex
  pdflatex -interaction=nonstopmode -halt-on-error -no-shell-escape supplement.tex

To regenerate the main bibliography, run bibtex main between main.tex passes.
The supplement does not require BibTeX. The source needs no project checkout
or scientific computation. The intended combined output has 23 main pages
followed by 10 supplement pages; confirm the actual arXiv server preview.

Reproduction archive version 1.1.0:
https://doi.org/10.5281/zenodo.23967897
Earlier baseline version 1.0.0, without the odd-frequency extension:
https://doi.org/10.5281/zenodo.23476917
These identify reproduction archives, not a journal article DOI.

Original text and figures: CC BY 4.0. See LICENSE.txt.
This source bundle does not assert arXiv submission or public announcement.

